Disappearance of the Fe K$\alpha$ emission line in Ultra Compact X-ray Binaries 4U 1543-624 and Swift J1756.9-2508

We investigate the long-term variability of the K$\alpha$ line of iron in the spectra of two Ultra Compact X-ray Sources (UCXBs) with C/O-rich donors. We revisit archival observations by five different X-ray telescopes, over a ~twenty year period. Adopting physically motivated models for the spectral continuum, we probe the long-term evolution of the source emission in a self-consistent manner enabling physical interpretation of potential variability in the primary X-ray emission continuum and/or any emission lines from reflection off the accretion disk. We find that the spectral shape and flux of the source emission (for both objects) has remained almost constant throughout all the observations, displaying only minor variability in some spectral parameters and the source flux (largest variation is a ~25% drop in the flux of Swift J1756.9-2508). We note a striking variability of the Fe K$\alpha$ line which fluctuates from a notable equivalent width of ~66-100 eV in 4U 1543-624 and ~170 eV in Swift J1756.9-2508, to non-detections with upper limits of 2-8 eV. We argue that the disappearance of the iron line is due to the screening of the Fe K$\alpha$ line by the overabundant oxygen in the C/O-rich UCXBs. This effect is cancelled when oxygen becomes fully ionized in the inner disk region, resulting in the variability of the Fe K$\alpha$ line in an otherwise unaltered spectral shape. This finding supports earlier predictions on the consequences of H-poor, C/O-rich accretion disk on reflection induced fluorescent lines in the spectra of UCXBs.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
